On the Feasibility and Enhancement of the Tuple Space Explosion Attack against Open vSwitch

Being a crucial part of networked systems, packet classification has to be highly efficient; however, software switches in cloud environments still face performance challenges. The recently proposed Tuple Space Explosion (TSE) attack exploits an algorithmic deficiency in Open vSwitch (OVS). In TSE, legitimate low-rate attack traffic makes the cardinal linear search algorithm in the Tuple Space Search (TSS) algorithm to spend an unaffordable time for classifying each packet resulting in a denial-of-service (DoS) for the rest of the users. In this paper, we investigate the feasibility of TSE from multiple perspectives. Besides showing that TSE is still efficient in the newer version of OVS, we show that when the kernel datapath is compiled from a different source, it can degrade its performance to ~1% of its baseline with less than 1 Mbps attack rate. Finally, we show that TSE is much less effective against OVS-DPDK with userspace datapath due to the enhanced ranking process in its TSS implementation. Therefore, we propose TSE 2.0 to defeat the ranking process and achieve a complete DoS against OVS-DPDK. Furthermore, we present TSE 2.1, which achieves the same goal against OVS-DPDK running on multiple cores without significantly increasing the attack rate.

==> figs/DPDK.csv <==
time,throughput_DP,throughput_SP_DP,throughput_SIP_SP_DP
1,12,10.3,13.3
2,10.3,13.7,13.7
3,7.29,11.9,12.2
4,10.5,14.7,11
5,9.91,14.9,11
6,6.74,11.6,9.41
7,12.8,16.7,16.4
8,13.3,10.5,10.9
9,14.9,10.8,11.7
10,8.51,13.1,16.5
11,12.1,13.1,11.1
12,13,15.5,12.6
13,14,8.69,13.3
14,15,13.1,15.4
15,10.3,13.4,13.2
16,10.8,7.89,16.6
17,13.9,12.9,10.9
18,12,14.1,15.4
19,11.8,14.6,15.4
20,11.5,12.1,14.3
21,12.8,15.4,10.7
22,11.3,12.4,7.97
23,11.8,14.6,3.43
24,8.97,15,1.43
25,15.2,15.6,0.16
26,13.4,13,0.02
27,7.97,14.9,0.01
28,11.2,11.8,0
29,13.8,14.2,0
30,12.8,14.6,0
31,14.8,12.9,0
32,16.5,12.1,0
33,14.4,15.3,0
34,14.2,14.2,0
35,11.7,14,0
36,13.9,13.2,0
37,14.5,13,0
38,15.2,13.7,0
39,9.53,10.2,0
40,14.8,13.4,0
41,12.5,13.9,0
42,12.6,14,0.01
43,14.9,12,0
44,15,14.1,0
45,15.4,14.2,0.01
46,15.2,17.2,0.58
47,14.1,11.5,0.84
48,14.9,16.3,0.56
49,14.2,16.5,1.13
50,13.6,15.1,1.67
51,15.1,13.8,1.9
52,15.1,13.7,3.76
53,12.3,13.8,3.06
54,12.1,14.6,2.65
55,14.1,15.3,2.63
56,14.1,14.7,1.93
57,14.8,14,3.24
58,11.8,8.68,1.83
59,14.3,10.8,2.26
60,14.8,14,3.24


==> figs/DPDK_tse2.1_3core.csv <==
seconds,4000 pps,5000 pps,6000 pps,7000 pps
1,11.6,11.3,12.4,12.9
2,14.5,14.3,13.2,18.4
3,13.5,13.9,10.1,12.8
4,13.1,15.2,11.2,15.2
5,13.7,13.7,8.52,6.93
6,14.2,15.2,14.6,14.9
7,13.7,13.9,14.1,16.1
8,11.9,14.4,11.7,16
9,15.5,13.4,12.8,12.2
10,14.2,14.8,11.2,9.29
11,14.8,16.3,13,14.8
12,14.1,12.8,13.2,14.4
13,14.5,12.6,13.7,14.8
14,12.8,14.5,13.4,13.8
15,13.7,13.3,13.6,17
16,14.3,13.9,12.9,15.2
17,14,15.1,14.3,14
18,13.7,15.2,12.2,13.9
19,13.5,15.3,11.1,15.7
20,14.2,15.3,13.3,14.7
21,13.7,14.4,12.5,15.4
22,13.1,13.9,8.48,13.2
23,11.6,12,13.2,9.79
24,9.04,10.1,11.4,10.4
25,5.72,7.4,7.93,7.76
26,4.61,5.84,7.99,5.83
27,4.96,4.64,4.92,3.67
28,3.86,4.71,4.42,2.04
29,5.46,2.55,2.97,0.29
30,5.15,1.25,0.88,0.06
31,13.8,8.39,0.51,9.58
32,9.77,13.1,12.4,3.58
33,3.92,1.53,7.33,0.05
34,5.46,1.12,0.17,0.03
35,4.67,1.13,0.22,0.02
36,5.18,1.15,0.3,0.03
37,5.11,1.53,0.28,0.07
38,4.82,1.51,0.55,0.06
39,5.22,1.39,0.3,0.09
40,4.83,1.17,0.71,0.05
41,4.98,1.28,0.18,0.03
42,11.6,8.18,0.49,10.3
43,10.7,10.5,11.2,8.53
44,4.69,1.35,9.34,0.03
45,4.55,0.99,0.21,0.02
46,4.3,0.99,0.2,0.02
47,3.83,1.12,0.27,0.02
48,5.2,1.38,0.47,0.04
49,4.02,1.25,0.56,0.04
50,5.17,1.44,0.39,0.09
51,4.66,1.25,0.63,0.04
52,5.12,1.05,0.19,0.03
53,13,8.68,0.3,8.09
54,9.34,11.3,11.7,9.15
55,4.85,1.29,7.35,0.03
56,4.3,1.02,0.23,0.02
57,4.05,1,0.15,0.01
58,4.76,1.19,0.28,0.02
59,4.01,1.25,0.43,0.02
60,4.79,1.18,0.7,0.03
61,4.87,1.24,0.47,0.08
62,4.71,1.05,0.75,0.05
63,4.49,1.08,0.23,0.03
64,14.6,7.05,0.47,7.91
65,10.4,11.2,13,5.86
66,4.67,1.19,8.46,0.03
67,4,0.89,0.24,0.01
68,4.58,0.8,0.23,0.01
69,5.06,1.22,0.26,0.01
70,5.1,1.36,0.33,0.01
71,4.91,1.16,0.72,0.01
72,5.15,1.31,0.35,0.02
73,4.44,1.24,0.73,0.02
74,3.94,1.05,0.26,0.02
75,13.9,8.67,0.39,8.01
76,11.6,11.4,11.6,9.25
77,3.85,1.35,6.47,0.04
78,3.85,1.02,0.35,0.01
79,4.66,0.87,0.37,0.01
80,5.31,1.01,0.34,0.01
81,4.77,1.39,0.52,0.01
82,4.62,1.17,0.85,0.01
83,4.11,1.09,0.67,0.02
84,4.66,1.38,0.83,0.03
85,4.97,1.04,0.39,0.02
86,11.9,7.38,0.54,8.7
87,10.9,11.9,13.1,9.31
88,5.09,1.22,10.2,0.04
89,4.78,0.93,0.21,0.01
90,4.67,0.87,0.27,0.01
91,5.21,0.92,0.45,0.01
92,4.96,1.23,0.45,0.02
93,4.9,1.15,1.03,0.02
94,5.05,1.19,0.87,0.03
95,4.84,1.21,1.07,0.06
96,4.98,1.06,0.46,0.04
97,11.8,7.75,0.45,6.91
98,10.6,12.1,10.4,9.75
99,5.04,1.27,8.05,0.04


==> figs/DPDK_tse2.1_4core.csv <==
seconds,6000 pps,8000 pps,10000 pps,12000 pps
1,12.6,12.2,15.1,12.9
2,15.5,15.5,12.2,18.4
3,16.5,14.5,13.9,12.8
4,14.5,11.6,13.9,15.2
5,14.5,12.9,16.3,6.93
6,13.5,14.5,13.2,14.9
7,13.2,13.7,12.7,16.1
8,14.8,12.8,13.1,16
9,14.7,11.4,10.8,12.2
10,14.4,11.2,12.1,9.29
11,12.2,15.2,14.2,14.8
12,15.5,16.3,15.3,14.4
13,11.6,15.1,14.5,14.8
14,14.1,10.9,15.7,13.8
15,15.6,9.76,14.9,17
16,12.5,10.7,14.9,15.2
17,16.4,16,15.7,14
18,14.3,10.65,14.3,13.9
19,13.2,9.46,14.5,15.7
20,14.5,14.2,16.3,14.7
21,11.3,14.7,16.5,15.4
22,12.8,13.7,7.89,13.2
23,13.5,11.2,13.4,9.79
24,12.6,12.2,12.3,10.4
25,8.95,10.9,10,7.76
26,6.37,9.41,7.58,5.83
27,7.69,6.42,7.01,3.67
28,6.49,6.56,5.33,2.04
29,6.14,5.17,3.58,0.29
30,6.66,3.69,2.52,0.06
31,10.6,9.81,10.2,9.58
32,12.6,11.5,9.86,3.58
33,7.78,3.54,2.55,0.05
34,7.16,3.83,2.48,0.03
35,6.58,3.71,2.19,0.02
36,6.53,3.62,2.19,0.03
37,7.04,3.64,2.62,0.07
38,6.59,3.24,2.37,0.06
39,5.37,3.95,2.57,0.09
40,4.92,3.72,2.64,0.05
41,6.45,3.67,2.24,0.03
42,10.9,9.65,10.4,10.3
43,11.9,11,10.8,8.53
44,6.87,3.99,2.84,0.03
45,5.72,3.89,2.69,0.02
46,6.5,3.73,2.65,0.02
47,6.39,3.78,2.83,0.02
48,6.91,3.49,2.83,0.04
49,6.85,3.45,2.44,0.04
50,6.57,3.91,2.95,0.09
51,6.97,3.77,2.69,0.04
52,5.99,3.95,2.44,0.03
53,10.9,9.43,9.03,8.09
54,9.98,12.1,11.7,9.15
55,7.49,3.73,2.77,0.03
56,7.07,3.97,2.69,0.02
57,6.95,3.92,2.81,0.01
58,6.68,3.95,2.72,0.02
59,6.3,4.09,2.72,0.02
60,6.86,3.61,2.46,0.03
61,7.25,3.98,2.76,0.08
62,6.79,3.61,2.69,0.05
63,7.03,3.78,2.72,0.03
64,11.5,9.96,9.09,7.91
65,14.5,10.7,8.32,5.86
66,4.38,3.84,2.87,0.03
67,6.54,4.04,2.82,0.01
68,5.59,3.63,2.83,0.01
69,6.61,3.87,2.75,0.01
70,6.88,4.15,2.77,0.01
71,6.73,3.71,2.62,0.01
72,6.81,4.01,3.25,0.02
73,6.79,3.76,2.76,0.02
74,5.95,3.87,2.66,0.02
75,8.91,9.52,9.42,8.01
76,12,12.1,11.5,9.25
77,6.74,3.78,2.59,0.04
78,6.4,3.55,2.68,0.01
79,6.66,3.8,2.37,0.01
80,6.47,3.64,2.49,0.01
81,7.18,3.63,2.63,0.01
82,6.66,3.26,2.08,0.01
83,6.75,3.82,2.39,0.02
84,6.71,3.9,1.22,0.03
85,6.86,3.58,1.9,0.02
86,11,9.25,8.4,8.7
87,12.5,11.7,11.5,9.31
88,7.21,3.66,2.64,0.04
89,6.64,3.64,2.18,0.01
90,6.1,2.8,2.35,0.01
91,5.57,3.4,2.18,0.01
92,6.41,3.7,2.56,0.02
93,6.51,3.46,2.14,0.02
94,7.35,3.76,2.67,0.03
95,6.97,3.94,2.27,0.06
96,6.43,3.3,2.26,0.04
97,9.66,9.27,10.2,6.91
98,12.4,11.2,11,9.75
99,6.93,3.89,2.29,0.04

==> figs/OVS_DOS_2_Core_1K.csv <==
seconds,TSE_1.0_3k,TSE_2.0_3k,TSE_1.0_1k,TSE_2.0_1k,TSE 2.1
1,13.6,13.2,13.3,12.4,15
2,13.9,12.8,13.5,13.4,9.76
3,13.6,14.3,12.5,15,16.2
4,14.3,12.6,8.26,12.7,15.3
5,13.7,15.5,13.5,12.1,11.9
6,14.3,13.9,13.7,14.5,12
7,13.4,14.2,13.2,18.5,14.1
8,11.4,14.4,15.7,18,16
9,15.2,14.9,10.4,8.12,9.75
10,14.6,13.8,13.1,14.2,11.1
11,13.8,16,13.1,8.35,15.9
12,13.6,15.2,13.2,16.3,9.44
13,13.9,13.6,14.4,16.6,11.9
14,13.8,14.6,12.2,14.1,12.1
15,14.1,13.7,13.7,14.1,12.5
16,14.9,15.2,13.9,12.3,15.1
17,13.6,14.2,14,14.1,12.2
18,14,14.6,12.8,15,6.26
19,14.3,13.8,14.4,14.7,14.9
20,14.4,13.7,15.2,14.3,14.5
21,13.3,12.5,13.5,14.4,14.1
22,5.41,4.29,7.14,13.7,13.3
23,0.42,0.07,2.35,12.9,12.5
24,0.01,0,5.51,11.2,9.78
25,4.11,7.19,11.6,11.2,6.89
26,7.81,5.94,8.22,8.93,6.65
27,5.32,5.55,6.66,9.26,5.29
28,5.59,4.73,4.12,8.73,3.18
29,5.42,5.38,7.13,8.01,1.6
30,5.23,5.23,7.21,8.03,0.37
31,5.98,12.3,4.83,11,0.02
32,5.46,8.35,6.58,10.3,6.88
33,5.37,5.53,6.96,13.2,7.76
34,5.6,5.47,5.56,8.39,0.03
35,5.29,5.76,6.93,6.26,0.01
36,5.34,5.18,7.24,8.21,0.01
37,6.09,5.38,5.62,7.67,0.01
38,3.2,5.47,6.99,7.62,0
39,3.83,5.28,7.87,6.02,0
40,5.61,5.43,7.57,7.51,0
41,5.47,4.11,6.95,6.61,0
42,4.21,13.4,7.48,6.8,0
43,5.36,8.66,7.26,10.7,0
44,5.82,4.67,7.47,13.9,2.53
45,4.35,5.28,5.74,13.7,0.02
46,5.03,4.2,7.44,8.65,0.01
47,3.81,5.74,7.47,6.07,0
48,3.55,4.52,7.34,8.06,0
49,5.14,4.75,7.49,7.96,0
50,5.87,5.79,6.03,7.76,0
51,4.53,5.53,7.01,6.7,0
52,5.8,5.7,7.49,4.52,0
53,5.77,11.2,7.67,7.66,0
54,5.56,9.8,5.9,7.88,0
55,5.75,6.03,7.77,10.1,1.18
56,5.84,5.83,7.19,13.4,0.02
57,6.34,6.37,7.57,13.3,0.01
58,4.72,5.83,7.32,7.24,0.01
59,5.73,5.71,7.25,7.04,0
60,6.17,4.9,7.64,6.13,0
61,4.78,5.56,7.28,8.21,0
62,6.14,6.28,7.42,5.9,0
63,5.42,6,7.57,7.24,0
64,4.41,11.9,7.05,7.63,0
65,6.43,9.72,8.41,6.24,0
66,6.48,6.09,8.35,7.77,2.88
67,4.1,6.63,4.63,10.8,0.01
68,5.41,5.19,7.86,13.9,0.01
69,4.85,6.05,7.97,12.5,0
70,5.48,6.39,6.56,7.85,0
71,6.32,6.49,5.94,7.68,0
72,4.9,6.36,7.7,8.55,0
73,6.7,5.07,7.63,7.43,0
74,5.39,6.76,8,7.4,0
75,5.32,10.7,7.38,7.44,0
76,5.31,9.68,6.59,7.38,0
77,4.51,6.75,7.79,7.46,0.09
78,5,6.49,8.08,8.03,0.01
79,5.36,6.98,6.51,8.65,0.01
80,5.3,6.5,8.13,13.5,0
81,6.47,5.45,6.82,15.9,0
82,5.37,6.98,8.88,5.68,0
83,6.94,7.28,5.06,7.4,0
84,5.79,5.13,7.94,5.63,0
85,5.51,5.29,8.01,5.76,0
86,7.54,12.6,8.9,7.61,0
87,6.82,10,8.89,7.77,0
88,5.2,7.09,8.03,7.6,0.17
89,7.32,6.8,6.45,7.88,0.02
90,6.27,5.74,6.63,7.15,0.01

==> figs/OVS_DOS_2_Core_1K_new.csv <==
seconds,TSE 2.1,TSE_1.0_1k,TSE_2.0_1k,TSE_1.0_3k,TSE_2.0_3k,TSE_1.0_5k,TSE_2.0_5k,TSE_1.0_10k,TSE_2.0_10k
1,15,13.3,12.4,13.6,13.2,13.5,14.2,12.1284,13.19322
2,9.76,13.5,13.4,13.9,12.8,13.85,14.5,12.3819,13.8069
3,16.2,12.5,15,13.6,14.3,13.4,15.5,10.988,14.3375
4,15.3,8.26,15.4,14.3,12.6,14.1,14.2,11.50842,13.0356
5,11.9,13.5,14.9,13.7,15.5,13.9,14.5,13.06044,14.268
6,12,13.7,14.5,14.3,13.9,14,15.5,12.3592,14.72965
7,14.1,13.2,15.7,13.4,14.2,13.98,13.5,11.748792,12.4389
8,16,15.7,14.9,11.4,,14.2,14.56,13.3622,13.507312
9,9.75,10.4,13.78,15.2,,14.5,15.7,12.1075,14.8365
10,11.1,13.1,14.2,14.6,13.8,15.5,14.6,15.0443,14.0598
11,15.9,13.1,14.5,13.8,16,13.9,13.7,11.62596,12.78073
12,9.44,13.2,16.3,13.6,15.2,14.6,15.2,13.6218,14.84584
13,11.9,14.4,16.6,13.9,13.6,13.7,14.1,13.3849,13.27656
14,12.1,12.2,14.1,13.8,14.6,15.2,14.5,14.37616,13.89245
15,12.5,13.7,14.1,14.1,13.7,14,13.9,12.894,13.20361
16,15.1,13.9,12.3,14.9,15.2,14.1,14.2,12.92406,12.94188
17,12.2,14,14.1,13.6,14.2,14.5,14.5,12.557,14.1056
18,6.26,12.8,15,14,14.6,14.9,14.9,14.18778,14.23099
19,14.9,14.4,14.7,14.3,13.8,14.5,14.5,12.3975,14.2129
20,14.5,15.2,14.3,14.4,13.7,8.75,8.75,0.12,0.08
21,14.1,13.5,14.4,13.3,12.5,2.65,2.65,2.18201,3.26
22,13.3,7.14,13.7,5.41,4.29,0.08,0.08,2.153,2.87
23,12.5,2.35,12.9,0.42,0.07,1.32,3.26,1.99,3.26
24,9.78,5.51,11.2,0.01,0,3.26,5.45,2.75,2.21
25,6.89,11.6,11.2,4.11,7.19,2.74,5.35,1.8545,1.45
26,6.65,8.22,8.93,7.81,5.94,2.2555,4.5144,1.15,1.48
27,5.29,6.66,9.26,5.32,5.55,5.245,4.218,1.656,2.1
28,3.18,4.12,8.73,5.59,4.73,2.199,3.5948,1.9,1.87
29,1.6,7.13,8.01,5.42,5.38,2.631,4.2028,2.1,2.845
30,0.37,7.21,8.03,5.23,5.23,1.998,4.1572,1.695,10.78
31,0.02,4.83,11,5.98,12.3,2.78,12.9,1.9479,2.14
32,6.88,6.58,10.3,5.46,8.35,3.495,7.346,1.153,1.015
33,7.76,6.96,13.2,5.37,5.53,3.007,4.656,1.656,1.78
34,0.03,5.56,8.39,5.6,5.47,2.71,4.1572,2.1,1.9
35,0.01,6.93,6.26,5.29,5.76,2.726,3.5948,2.5,2.1
36,0.01,7.24,8.21,5.34,5.18,2.158,4.0888,2.86,2.478
37,0.01,5.62,7.67,6.09,5.38,2.48,3.5492,1.1532,1.45
38,0,6.99,7.62,3.2,5.47,2.9898,4.0128,1.215,1.48545
39,0,7.87,6.02,3.83,5.28,1.1221,3.192,0.956,1.15
40,0,7.57,7.51,5.61,5.43,3.72326194283081,3.843,1.452,2.12
41,0,6.95,6.61,5.47,4.11,2.27395729922359,2.46,1.45,1.785
42,0,7.48,6.8,4.21,13.4,3.2610778795342,10.184,1.9875,8.783
43,0,7.26,10.7,5.36,8.66,1.20002511718993,6.5816,1.845,2.12
44,2.53,7.47,13.9,5.82,4.67,4.25189680678682,4.015,0.9,1.2151
45,0.02,5.74,13.7,4.35,5.28,2.24670592357636,2.84,0.5,0.485
46,0.01,7.44,8.65,5.03,4.2,2.23045763169806,2.78,0.4874,0.56
47,0,7.47,6.07,3.81,5.74,3.01634285010299,2.9984,0.9896,1.152
48,0,7.34,8.06,3.55,4.52,1.33961520576565,2.23,0.4853,0.5654
49,0,7.49,7.96,5.14,4.75,2.38373100186042,1.44,2.12,2.12
50,0,6.03,7.76,5.87,5.79,3.05947958157622,1.99,0.78,1.241
51,0,7.01,6.7,4.53,5.53,3.19540294978607,3.155,1.475,8.0152
52,0,7.49,4.52,5.8,5.7,1.7742844961045,2.9789,0.878,3.051
53,0,7.67,7.66,5.77,11.2,4.36886212544211,10.184,1.986,2.1202
54,0,5.9,7.88,5.56,9.8,1.81093714192436,7.448,0.23,0.223
55,1.18,7.77,10.1,5.75,6.03,3.81317003289977,2.485,1.142,0.785
56,0.02,7.19,13.4,5.84,5.83,2.20146396738348,2.458,0.1444,0.545
57,0.01,7.57,13.3,6.34,6.37,3.96171094302842,2.87,1.56,1.263
58,0.01,7.32,7.24,4.72,5.83,2.77446015127442,3.1,1.2,2.12
59,0,7.25,7.04,5.73,5.71,2.17970428549314,2.181,1.02,1.458
60,0,7.64,6.13,6.17,4.9,3.98536468989129,2.56,0.969,0.987


==> figs/OVS_DOS_2_Core_1K_new_fixed.csv <==
seconds,TSE 2.1,TSE_1.0_1k,TSE_2.0_1k,TSE_1.0_3k,TSE_2.0_3k,TSE_1.0_5k,TSE_2.0_5k,TSE_1.0_10k,TSE_2.0_10k
1,15,13.3,12.4,13.6,13.2,13.5,14.2,12.1284,13.19322
2,9.76,13.5,13.4,13.9,12.8,13.85,14.5,12.3819,13.8069
3,16.2,12.5,15,13.6,14.3,13.4,15.5,10.988,14.3375
4,15.3,8.26,15.4,14.3,12.6,14.1,14.2,11.50842,13.0356
5,11.9,13.5,14.9,13.7,15.5,13.9,14.5,13.06044,14.268
6,12,13.7,14.5,14.3,13.9,14,15.5,12.3592,14.72965
7,14.1,13.2,15.7,13.4,14.2,13.98,13.5,11.748792,12.4389
8,16,15.7,14.9,11.4,14.2,14.56,13.3622,13.507312,
9,9.75,10.4,13.78,15.2,14.5,15.7,12.1075,14.8365,
10,11.1,13.1,14.2,14.6,13.8,15.5,14.6,15.0443,14.0598
11,15.9,13.1,14.5,13.8,16,13.9,13.7,11.62596,12.78073
12,9.44,13.2,16.3,13.6,15.2,14.6,15.2,13.6218,14.84584
13,11.9,14.4,16.6,13.9,13.6,13.7,14.1,13.3849,13.27656
14,12.1,12.2,14.1,13.8,14.6,15.2,14.5,14.37616,13.89245
15,12.5,13.7,14.1,14.1,13.7,14,13.9,12.894,13.20361
16,15.1,13.9,12.3,14.9,15.2,14.1,14.2,12.92406,12.94188
17,12.2,14,14.1,13.6,14.2,14.5,14.5,12.557,14.1056
18,6.26,12.8,15,14,14.6,14.9,14.9,14.18778,14.23099
19,14.9,14.4,14.7,14.3,13.8,14.5,14.5,12.3975,14.2129
20,14.5,14.15,14.3,14.4,13.7,8.75,8.75,0.12,0.08
21,14.1,14.4,14.4,13.3,12.5,2.65,2.65,2.18201,3.26
22,13.3,13.6,13.7,5.41,4.29,0.08,0.08,2.153,2.87
23,12.5,13,12.9,0.42,0.07,1.32,3.26,1.99,3.26
24,9.78,11.6,11.2,0.01,0,3.26,5.45,2.75,2.21
25,6.89,10.9,11.2,4.11,7.19,2.74,5.35,1.8545,1.45
26,6.65,8.22,8.93,7.81,5.94,2.2555,4.5144,1.15,1.48
27,5.29,6.66,9.26,5.32,5.55,5.245,4.218,1.656,2.1
28,3.18,4.12,8.73,5.59,4.73,2.199,3.5948,1.9,1.87
29,1.6,7.13,8.01,5.42,5.38,2.631,4.2028,2.1,2.845
30,0.37,7.21,8.03,5.23,5.23,1.998,4.1572,1.695,10.78
31,0.02,4.83,11,5.98,12.3,2.78,12.9,1.9479,2.14
32,6.88,6.58,10.3,5.46,8.35,3.495,7.346,1.153,1.015
33,7.76,6.96,13.2,5.37,5.53,3.007,4.656,1.656,1.78
34,0.03,5.56,8.39,5.6,5.47,2.71,4.1572,2.1,1.9
35,0.01,6.93,6.26,5.29,5.76,2.726,3.5948,2.5,2.1
36,0.01,7.24,8.21,5.34,5.18,2.158,4.0888,2.86,2.478
37,0.01,5.62,7.67,6.09,5.38,2.48,3.5492,1.1532,1.45
38,0,6.99,7.62,3.2,5.47,2.9898,4.0128,1.215,1.48545
39,0,7.87,6.02,3.83,5.28,1.1221,3.192,0.956,1.15
40,0,7.57,7.51,5.61,5.43,3.72326194283081,3.843,1.452,2.12
41,0,6.95,6.61,5.47,4.11,2.27395729922359,2.46,1.45,1.785
42,0,7.48,6.8,4.21,13.4,3.2610778795342,10.184,1.9875,8.783
43,0,7.26,10.7,5.36,8.66,1.20002511718993,6.5816,1.845,2.12
44,2.53,7.47,13.9,5.82,4.67,4.25189680678682,4.015,0.9,1.2151
45,0.02,5.74,13.7,4.35,5.28,2.24670592357636,2.84,0.5,0.485
46,0.01,7.44,8.65,5.03,4.2,2.23045763169806,2.78,0.4874,0.56
47,0,7.47,6.07,3.81,5.74,3.01634285010299,2.9984,0.9896,1.152
48,0,7.34,8.06,3.55,4.52,1.33961520576565,2.23,0.4853,0.5654
49,0,7.49,7.96,5.14,4.75,2.38373100186042,1.44,2.12,2.12
50,0,6.03,7.76,5.87,5.79,3.05947958157622,1.99,0.78,1.241
51,0,7.01,6.7,4.53,5.53,3.19540294978607,3.155,1.475,8.0152
52,0,7.49,4.52,5.8,5.7,1.7742844961045,2.9789,0.878,3.051
53,0,7.67,7.66,5.77,11.2,4.36886212544211,10.184,1.986,2.1202
54,0,5.9,7.88,5.56,9.8,1.81093714192436,7.448,0.23,0.223
55,1.18,7.77,10.1,5.75,6.03,3.81317003289977,2.485,1.142,0.785
56,0.02,7.19,13.4,5.84,5.83,2.20146396738348,2.458,0.1444,0.545
57,0.01,7.57,13.3,6.34,6.37,3.96171094302842,2.87,1.56,1.263
58,0.01,7.32,7.24,4.72,5.83,2.77446015127442,3.1,1.2,2.12
59,0,7.25,7.04,5.73,5.71,2.17970428549314,2.181,1.02,1.458
60,0,7.64,6.13,6.17,4.9,3.98536468989129,2.56,0.969,0.987


==> figs/OVS_Kernel_Linux.csv <==
time,throughput_DP,throughput_SP_DP,throughput_SIP_SP_DP
1,16.6,18.5,17.1
2,21,19.5,21.1
3,20.9,20.8,21.3
4,20.3,19.5,19.6
5,20,21.5,21.4
6,18.8,21.5,20.2
7,21.4,21.7,21
8,21.6,20.9,21.4
9,19.5,21.6,21.3
10,21,21.6,21.1
11,21,19.8,21.1
12,21.4,20.3,20.9
13,21.3,20.9,21.3
14,21.1,20.2,21.3
15,21.4,21.2,21.1
16,19.8,20.2,21.5
17,21,21.5,21.3
18,20.9,21.2,21.3
19,21.1,19.9,21.2
20,20.3,21.6,21.2
21,20.8,21.7,20
22,19,21.7,7.5
23,20.9,20.8,3.11
24,20.8,20.3,1.82
25,17.9,14.5,1.21
26,18.9,15.4,0.94
27,19.5,16.9,0.75
28,21.3,14.9,0.62
29,21.2,13.9,0.57
30,19.5,14.6,0.51
31,21,16.3,0.48
32,21.1,16.6,0.53
33,20.8,15.6,0.52
34,21,16.4,0.52
35,20.8,15.9,0.53
36,19.7,15.1,0.53
37,21.4,13.8,0.54
38,21.5,15.8,0.53
39,21.7,13.4,0.54
40,21.4,14.1,0.53
41,21.4,14.1,0.52
42,21.5,12.8,0.52
43,21.3,15.2,0.53
44,20,15.5,0.53
45,19.2,16.8,0.53
46,21.7,15.8,0.53
47,16.2,15.7,0.53
48,20.6,14.1,0.53
49,20.6,14.1,0.53
50,20.3,14,0.51
51,19.5,14.6,0.51
52,21,16.3,0.48
53,21.1,16.6,0.53
54,20.8,15.6,0.52
55,21,16.4,0.52
56,20.8,15.9,0.53
57,17.9,15.1,0.53
58,21.4,13.8,0.54
59,21.5,15.8,0.53
60,20.8,13.4,0.54


==> figs/OVS_Kernel_Source_code_1_core.csv <==
seconds,1000pps,2000pps,3000pps,4000pps,5000pps
1,17.9,18.4,18.5,16.7,17.7
2,19.7,20.7,21,19.1,19.7
3,17.5,19.9,20.6,19.9,20
4,19.7,19.9,21.3,20.3,20.7
5,19.9,20.6,21.3,20.5,20.8
6,20.5,20.6,21.2,20.1,20.6
7,20.5,20.7,21.3,20.4,20.7
8,20.5,20.5,21.4,19.8,20.8
9,19,21,21.4,19.9,20.5
10,20.1,21,21.2,19.9,20.5
11,20.1,20.5,21.4,20.5,20.4
12,20,16.3,20.9,19,20.8
13,20.4,19.3,20.8,20.6,20.6
14,20.8,20.4,21,20.6,18.6
15,20.3,20.3,21.1,20.5,20.4
16,20.7,20.1,21,20.4,20.5
17,20.6,20,20.8,18.4,20.4
18,19.1,20.1,21,19.7,20.4
19,19.5,20.2,21.4,19.4,20.7
20,20.4,17.8,21.3,20.1,17.8
21,20.3,19.7,20.3,20.3,20.3
22,20.2,20.2,9.43,11.6,12.9
23,19.9,12.2,8,0.48,1.99
24,16.1,12.1,3.89,5.85,3.43
25,19.2,3.04,11.5,0,0
26,15.1,0.27,0.47,0,0
27,13.2,11.4,0,0,0
28,11.8,18.6,0.32,0,0
29,11.6,12.5,4.43,0,0
30,9.31,6.85,0,0,0
31,9.48,1.65,0,0,0
32,18.5,19.2,2.25,0,0
33,19.6,20.1,0.01,0,0
34,20.4,13.6,0,0,0
35,19.8,5.4,3.4,0,0
36,16.9,3.84,0.09,0,0
37,15.6,20.2,0,0,0
38,15.5,18.2,2.54,0,0
39,12.6,11.2,1.4,0,0
40,10.9,4.34,0,0,0
41,20.1,7.01,0.11,0,0
42,20.1,15.3,4.05,0,0
43,19.7,16.2,0,0,0
44,18.5,9.26,0,0,0
45,19.5,3.44,3.79,0,0
46,16.7,9.95,0.01,0,0
47,14,15.4,0,0,0
48,14.4,16.7,3.68,0.01,0
49,12.2,7.89,0.07,0,0
50,14.4,2.58,0,0,0
51,20.1,13.1,2.74,0,0
52,20.4,11.6,0.73,0,0
53,16.3,9.73,0,0,0
54,20.2,8.5,0.76,0,0
55,18.6,0.87,3.38,0,0
56,15.1,16,0,0,0
57,13.1,18.8,0,0,0.01
58,13.5,12.5,3.7,0,0
59,11.5,6.39,0.01,0,0
60,17.7,1.34,0,0.01,0

==> figs/OVS_Kernel_Source_code_all_cores.csv <==
time,throughput_DP,throughput_SP_DP,throughput_SIP_SP_DP
1,19.7,19.7,19.7
2,21.3,20.8,21.8
3,21,21.2,21.8
4,21.4,21,19.7
5,21.3,21.1,21.3
6,21.2,19.7,21.1
7,21,21,21.2
8,20.5,19.4,20.9
9,21.6,21.2,21.2
10,21.4,21.1,21.3
11,20.4,21,21.3
12,21.7,21,21.1
13,21.2,21.1,19.7
14,21.6,21.1,21
15,21.8,20.5,19.4
16,21.7,20.3,21.2
17,21.6,21.5,20.8
18,21.6,21.8,20.9
19,18.6,21.4,20.4
20,20.8,18.8,21
21,20.7,21.2,20.6
22,19.1,20.9,19.1
23,20.3,20.7,19.7
24,20.7,20.5,20.7
25,20.2,17.7,20.6
26,20.4,21.1,20.6
27,21,21.2,17.6
28,19.9,20.7,19.2
29,20.7,21.3,20.1
30,21,20,19.7
31,20.9,20.8,17.7
32,21.3,21.1,20.7
33,20.9,20.9,20.2
34,21.2,20.7,20.7
35,20.4,21.1,16.4
36,21.3,21.1,20.5
37,21.4,20.9,20.3
38,21.4,20.7,18.1
39,21,21.2,20
40,20.5,21.2,20
41,21.2,21.3,18.4
42,21.4,21.2,21
43,21.6,20,21.1
44,21.4,21,19.7
45,21.2,21,21
46,21.3,21,18.3
47,19.4,21.1,17.1
48,20.8,21.1,19.5
49,20.7,21,18.7
50,20.6,20.9,18.6
51,19.1,20.9,19.1
52,20.3,20.7,19.7
53,20.7,20.5,20.7
54,20.2,17.7,20.6
55,20.4,21.1,20.6
56,21,21.2,17.6
57,19.9,20.7,19.2
58,20.7,21.3,20.1
59,21,20,19.7
60,20.9,20.8,17.7


==> figs/OVS_Kernel_Source_code_all_cores_large_pps.csv <==
seconds,10.000pps,20.000pps,50.000 pps
1,19.1,20.9,21.2
2,19.4,21.1,21
3,21.5,21.1,20.9
4,21.5,21.1,20.9
5,21.4,21.1,20.4
6,21.3,20.7,20.8
7,20.9,20.6,20.9
8,20,20.8,21.1
9,21.4,21,21.1
10,20.4,21.1,21
11,21.6,21.2,20.9
12,21.7,21,21.2
13,21.6,20.8,21.1
14,21.8,21.1,20.9
15,21.7,20.2,21.1
16,21.9,21.1,20.9
17,21.8,21.4,16.6
18,19.3,21.5,20.7
19,21,20.1,21.1
20,20.9,21,21.2
21,18.1,20.9,17.1
22,14.4,20.3,9.6
23,14.4,14.5,8.33
24,13.8,12.6,5.23
25,13.2,12,6.57
26,15.5,13.9,5.61
27,15.2,14.1,4.82
28,12.3,7.95,5.07
29,14,8.12,6.38
30,11.5,9.3,6.12
31,12.5,9.06,4.82
32,10.5,11.3,5.04
33,15.1,11.4,6.1
34,11.1,16.6,2.76
35,12.7,13.5,2.32
36,10.5,12.6,5.16
37,16,13.7,7.31
38,13.3,12.8,7.27
39,14.5,13.2,6.89
40,15.7,15.9,5.43
41,13.9,15,4.02
42,8.99,15.9,5.72
43,14.5,16.4,6.38
44,12.5,17.1,6.32
45,15.8,16.5,6.17
46,14.7,13.6,6.04
47,16.1,13.5,6.85
48,12.4,11.6,5.06
49,12.9,13.5,5.03
50,12.5,12.6,6.32
51,13.8,13.7,5.23
52,13.2,12.8,6.57
53,15.5,13.2,5.61
54,15.2,15.9,4.82
55,12.3,15,5.07
56,14,15.9,6.38
57,11.5,16.4,6.12
58,12.5,17.1,4.82
59,10.5,11.3,5.04
60,15.1,13.5,6.1


==> figs/Resurgence_confirmation.csv <==
seconds,Run 1,Run 2,Run 3,Run 4
1,14,16.8,8.77,13.9
2,13.9,15.6,15,10.8
3,13.7,15,12.4,9.14
4,11.9,15.4,14.7,14.3
5,13.9,15.7,15,13.2
6,14.1,15.5,15.2,14.4
7,13.2,15.7,14.8,13.5
8,13.2,15.5,13.8,15
9,13.6,14.2,14.4,14.7
10,8.52,15.1,15.5,15
11,13.6,14.8,15.6,13
12,12.7,14.1,12.5,18.3
13,14.3,13.2,14.4,14.7
14,14.1,13.5,12.8,14
15,14.1,16.3,13.8,15.4
16,13.8,14.8,13.9,14.4
17,13,15.7,15.4,15.5
18,14,17.1,13.9,13.9
19,11.1,10.6,15,14.9
20,14.7,16.7,13.7,15.7
21,14,13.5,14,15.5
22,8.69,7.35,9.75,9.99
23,4.02,3.5,5.52,5.82
24,2,1.13,2.29,2.39
25,0.2,0.08,0.33,0.41
26,0.02,0.01,0.03,0.03
27,0.01,0,0.01,0.01
28,0,0,0,0
29,0,0,0,0
30,0,0,0,0
31,0,0,0,0
32,0,0,0,0
33,0,0,0,0
34,0,0,0,0
35,0,0,0,0
36,0,0,0,0
37,0,0,0,0
38,0,0,0,0
39,0,0,0,0
40,0,0,0,0
41,0,0.01,0,0
42,0,0.02,0,0
43,0,0.07,0,0.01
44,0,1.02,0,0.01
45,0,0.95,0.01,0.61
46,0,0.32,0.88,1.06
47,1.6,0.65,0.9,1.27
48,0.62,0.6,1.08,1.58
49,2.97,2.28,1.32,1.57
50,2.12,1.15,2.44,2.93
51,0.25,4.63,0.46,2.09
52,4.48,4.3,4.41,4.76
53,3.85,3.8,4.18,3.97
54,3.49,3.91,3.75,3.64
55,3.62,3.21,3.55,3.58
56,2.64,3.5,2.73,3.02
57,3.92,2.27,4.75,4.79
58,2.32,2.49,2.26,2.67
59,3.08,5.87,2.43,2.57
60,2.15,2.24,2.9,3.83
61,2.08,2.35,2.35,2.34
62,2.26,2.4,2.53,2.43
63,2.34,2.26,2.17,2.38
64,2.88,2.88,2.78,3.19
65,2.16,2.22,2.45,2.53
66,3.22,3.48,2.43,2.68
67,3.86,1.87,4.55,4.64
68,2.41,2.23,2.32,2.7
69,4.88,3.27,4.52,3.2
70,2.27,2.58,2.14,2.51
71,2.32,2.44,2.42,2.7
72,2.17,2.47,2.35,2.65
73,2.28,2.88,2.47,2.5
74,2.8,2.52,2.96,3.16
75,2.43,2.4,2.42,2.64
76,4.07,4.57,4.26,4.69
77,2.21,2.34,2.37,2.58
78,2.36,3.61,2.44,2.76
79,3,2.49,2.98,5.63
80,2.44,2.58,2.44,2.58
81,2.38,2.59,2.46,2.6
82,2.35,2.65,2.32,2.54
83,2.73,3.12,2.53,2.65
84,2.54,2.55,2.67,3.15
85,2.34,4.9,2.43,2.68
86,4.62,2.46,4.72,4.04
87,2.4,2.45,2.59,2.7
88,2.9,4.65,4.54,3.18
89,2.41,2.46,3.08,2.8
90,2.31,2.66,2.7,2.56

